The Effects of Data Quality on Machine Learning Performance on Tabular Data

Modern artificial intelligence (AI) applications require large quantities of training and test data. This need creates critical challenges not only concerning the availability of such data, but also regarding its quality. For example, incomplete, erroneous, or inappropriate training data can lead to unreliable models that produce ultimately poor decisions. Trustworthy AI applications require high-quality training and test data along many quality dimensions, such as accuracy, completeness, and consistency. We explore empirically the relationship between six data quality dimensions and the performance of 19 popular machine learning algorithms covering the tasks of classification, regression, and clustering, with the goal of explaining their performance in terms of data quality. Our experiments distinguish three scenarios based on the AI pipeline steps that were fed with polluted data: polluted training data, test data, or both. We conclude the paper with an extensive discussion of our observations.

==> Latex_Figure/experiment_setup.tikz <==
\documentclass[tikz, margin=2pt]{standalone}
\usepackage{tikz}
\usetikzlibrary{positioning}
\begin{document}
\sffamily
\begin{tikzpicture}[level 1/.style={sibling distance=30mm},level 2/.style={sibling distance=18.5mm},level 4/.style={sibling distance=18mm},level 5/.style={sibling distance=10mm}]
\node {Experiment Setup}
child { node {Classification} 
child { node[shift={(-0.6,0)}] (cons) {Cons. Repr.} node[below=0.2cm of cons] {\ldots} }
child { node[align=left] {Complete-\\ness} 
    child { node (ds1) {Dataset 1} node[below=0.1cm of ds1] {\ldots}} 
    child { node {Dataset 2} 
        child { node (scen1) {Scenario 1} node[below=0.1cm of scen1] {\ldots} } 
        child { node {Scenario 2} 
            child { node (logr) {LogR} node[below=0.06cm of logr] {\ldots} } 
            child { node (svm) {SVM} node[below=0.06cm of svm] {\ldots} } 
            child { node (svm) {DT} node[below=0.06cm of svm] {\ldots}} 
            child { node {GB} 
                child { node {Run 1} } 
                child { node {\ldots} } 
                child { node {\ldots} } 
                child { node {\ldots} } 
                child { node {Run 5} }} 
            child { node (knn) {KNN} node[below=0.06cm of knn] {\ldots}} 
            child { node (mlp) {MLP} node[below=0.06cm of mlp] {\ldots}} 
            child { node[right=0.0cm of mlp] (tabnet) {TabNet} node[below=0.06cm of tabnet] {\ldots}}
        } 
        child { node (scen3) {Scenario 3} node[below=0.1cm of scen3] {\ldots} } 
    } 
    child { node (ds3) {Dataset 3} node[below=0.1cm of ds3] {\ldots} }
    child { node (ds4) {Dataset 4} node[below=0.1cm of ds4] {\ldots} }
}
child { node[align=left] (feature) {Feature\\Accuracy} node[below=0.1cm of feature] {\ldots} } 
child { node[align=left] (target_acc){Target\\Accuracy} node[below=0.1cm of target_acc] {\ldots} } 
child { node[align=left] (unique) {Unique-\\ness} node[below=0.1cm of unique] {\ldots} } 
child { node[align=left] (target) {Target\\Class Bal.} node[below=0.1cm of target] {\ldots} }
}
child { node (Regression) {Regression}
    node[below=0.1cm of Regression] {\ldots}
}
child { node (Clustering) {Clustering}
    node[below=0.1cm of Clustering] {\ldots}
};
\end{tikzpicture}

\end{document}

